TxT: Real-time Transaction Encapsulation for Ethereum Smart Contracts

Ethereum is a permissionless blockchain ecosystem that supports execution of smart contracts, the key enablers of decentralized finance (DeFi) and non-fungible tokens (NFT). However, the expressiveness of Ethereum smart contracts is a double-edged sword: while it enables blockchain programmability, it also introduces security vulnerabilities, i.e., the exploitable discrepancies between expected and actual behaviors of the contract code. To address these discrepancies and increase the vulnerability coverage, we propose a new smart contract security testing approach called transaction encapsulation. The core idea lies in the local execution of transactions on a fully-synchronized yet isolated Ethereum node, which creates a preview of outcomes of transaction sequences on the current state of blockchain. This approach poses a critical technical challenge -- the well-known time-of-check/time-of-use (TOCTOU) problem, i.e., the assurance that the final transactions will exhibit the same execution paths as the encapsulated test transactions. In this work, we determine the exact conditions for guaranteed execution path replicability of the tested transactions, and implement a transaction testing tool, TxT, which reveals the actual outcomes of Ethereum transactions. To ensure the correctness of testing, TxT deterministically verifies whether a given sequence of transactions ensues an identical execution path on the current state of blockchain. We analyze over 1.3 billion Ethereum transactions and determine that 96.5% of them can be verified by TxT. We further show that TxT successfully reveals the suspicious behaviors associated with 31 out of 37 vulnerabilities (83.8% coverage) in the smart contract weakness classification (SWC) registry. In comparison, the vulnerability coverage of all the existing defense approaches combined only reaches 40.5%.

==> listings/case1.txt <==
contract Foo {
  bool deposit_made = false;
  address payable owner;
  constructor() payable { 
    owner = payable(msg.sender);
  }
  function deposit() public payable {
    assert(address(this).balance == msg.value);
    deposit_made = true;
  }
  function withdraw() public {
    require(msg.sender == owner);
    require(deposit_made);
    owner.transfer(address(this).balance);
  }
}

==> listings/case2.txt <==
contract Contract {
  address owner;
  constructor() public {
    owner = msg.sender;
  }
  function deposit() public payable {
    require(msg.sender == owner);
  }
  function withdraw() public {
    msg.sender.transfer(address(this).balance);
  }
}

==> listings/case3.txt <==
contract PiggyBank {
  bool deposited_sem = false;
  address investor;
  function put() public payable {
    require(!deposited_sem);
    deposited_sem = true;
    investor = msg.sender;
  }
  function get() public {
    require(msg.sender == investor);
    require(deposited_sem);
    msg.sender.transfer(80000000000);
    deposited_sem = false;
  }
}

==> listings/case4.txt <==
contract OaklandToken is ERC20 {
  constructor(uint256 initialSupply,
  string memory pName,
  string memory pSymbol)
  ERC20(pName, pSymbol) {
    _mint(msg.sender, initialSupply);
  }
  function buy() public payable {
    _mint(msg.sender, msg.value);
  }
  function sell(uint amount) public {
    assert(keccak256(abi.encode(symbol())) 
        == keccak256(abi.encode("SNP")));
    _burn(msg.sender, amount);
    payable(msg.sender).transfer(amount);
  }
}

==> listings/gasprice.txt <==
contract Foo {
  function deposit() public payable {}
  function withdraw() public {
    require(tx.gasprice < 2000000000);
    payable(msg.sender).transfer(address(this).balance);
  }
}

==> listings/listing01.txt <==
contract Foo {
  bool deposit_made = false;
  address payable owner;
    
  constructor() payable { 
    owner = payable(msg.sender);
  }
    
  function deposit() public payable {
    assert(address(this).balance == msg.value);
    deposit_made = true;
  }

  function withdraw() public {
    require(msg.sender == owner);
    require(deposit_made);
    owner.transfer(address(this).balance);
  }
}
